Dynamical formation of $Gaia$ BH1 in a young star cluster

$Gaia$ BH1, the first quiescent black hole (BH) detected from $Gaia$ data, poses a challenge to most binary evolution models: its current mass ratio is $\approx{0.1}$, and its orbital period seems to be too long for a post-common envelope system and too short for a non-interacting binary system. Here, we explore the hypothesis that $Gaia$ BH1 formed through dynamical interactions in a young star cluster (YSC). We study the properties of BH-main sequence (MS) binaries formed in YSCs with initial mass $3\times{}10^2-3\times{}10^4$ M$_\odot$ at solar metallicity, by means of $3.5\times{}10^4$ direct $N$-body simulations coupled with binary population synthesis. For comparison, we also run a sample of isolated binary stars with the same binary population synthesis code used in the dynamical models. We find that BH-MS systems that form via dynamical exchanges populate the region corresponding to the main orbital properties of $Gaia$ BH1 (period, eccentricity, and masses). In contrast, none of our isolated binary systems matches the orbital period and MS mass of $Gaia$ BH1. Our best matching $Gaia$ BH1--like system forms via repeated dynamical exchanges and collisions involving the BH progenitor star, before it undergoes core collapse. YSCs are at least two orders of magnitude more efficient in forming $Gaia$ BH1--like systems than isolated binary evolution.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
